Scheduling Network Function Chains Under Sub-Millisecond Latency SLOs

Network Function Virtualization (NFV) seeks to replace hardware middleboxes with software-based Network Functions (NFs). NFV systems are seeing greater deployment in the cloud and at the edge. However, especially at the edge, there is a mismatch between the traditional focus on NFV throughput and the need to meet very low latency SLOs, as edge services inherently require low latency. Moreover, cloud-based NFV systems need to achieve such low latency while minimizing CPU core usage. We find that real-world traffic exhibits burstiness that causes latency spikes of up to 10s of milliseconds in existing NFV systems. To address this, we built NetBlaze, which achieves sub-millisecond p99 latency SLOs, even for adversarial traffic, using a novel multi-scale core-scaling strategy. NetBlaze makes traffic-to-core allocation decisions at rack, server, and core-spatial scales, and at increasingly finer timescales, to accommodate multi-timescale bursts. In comparison with state-of-the-art approaches, NetBlaze is the only one capable of achieving sub-millisecond p99 latency SLOs while using a comparable number of cores.

==> figs/data/experiment_setup.txt <==
Experiment setup:

We use Cloudlab to run experiments on a cluster of 5 servers. 
Each server has dual-CPU 32-core 2.8 GHz AMD EPYC Milan CPUs with 256 GB ECC memory (DDR4 3200 MHz).
Each server has one dual-port 100 GbE Mellanox ConnectX-6 NIC; both ports are connected to a 100 Gbps experimental LAN under the same ToR switch for data-plane traffic.
Each also has one Mellanox ConnectX-5 NIC, connected to a separated LAN for control and management traffic.

Servers run Ubuntu 18.04 system (Linux kernel version: 4.15.0-200-generic).
To reduce jitter, we disable hyper-threading and CPU frequency scaling.

Our experiments use two real-world traffic traces: the backbone trace (available at [link](http://www.caida.org/data/passive/passive_dataset.xml)) and the AS trace (available at [link](http://mawi.wide.ad.jp/mawi/)).


==> figs/data/short_profile_example.dat <==
1 & 160
2 & 160
3 & 160
4 & 160
5 & 160
6 & 160
7 & 160
8 & 128
9 & 128
10 & 128
11 & 96
12 & 96
13 & 96
14 & 96
15 & 96
16 & 96
17 & 96
18 & 96
19 & 96
20 & 96
21 & 96
22 & 96
23 & 96
24 & 96
25 & 96
26 & 96
27 & 73
28 & 73
29 & 73
30 & 73
31 & 73
32 & 73
33 & 73
34 & 73
35 & 73
36 & 73
37 & 73
38 & 67
39 & 67
40 & 64
41 & 64
42 & 64
43 & 64
44 & 64
45 & 64
46 & 64
47 & 64
48 & 64
49 & 64
50 & 64
51 & 64
52 & 64
53 & 64
54 & 64
55 & 64
56 & 64
57 & 64
58 & 64
59 & 64
60 & 64
61 & 64
62 & 64
63 & 64
64 & 64
65 & 64
66 & 64
67 & 64
68 & 64
69 & 64
70 & 64
71 & 64
72 & 64
73 & 64
74 & 64
75 & 64
76 & 64
77 & 64
78 & 64
79 & 64
80 & 64
81 & 64
82 & 64
83 & 64
84 & 64

